Editable Indoor Lighting Estimation

We present a method for estimating lighting from a single perspective image of an indoor scene. Previous methods for predicting indoor illumination usually focus on either simple, parametric lighting that lack realism, or on richer representations that are difficult or even impossible to understand or modify after prediction. We propose a pipeline that estimates a parametric light that is easy to edit and allows renderings with strong shadows, alongside with a non-parametric texture with high-frequency information necessary for realistic rendering of specular objects. Once estimated, the predictions obtained with our model are interpretable and can easily be modified by an artist/user with a few mouse clicks. Quantitative and qualitative results show that our approach makes indoor lighting estimation easier to handle by a casual user, while still producing competitive results.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> imgs/quantitative_renders/mse_ours_1/lighthouse/AG8A4089-ec23c18c70.txt <==
mse: 0.23661658
si_mse: 0.022159932
angular: 0.052643177531835006
psnr: 7.951443787423394


==> imgs/quantitative_renders/mse_ours_1/mag_1_light/AG8A4089-ec23c18c70.txt <==
mse: 0.2932494
si_mse: 0.024319256
angular: 0.05041959195712171
psnr: 11.086377952342016


==> imgs/quantitative_renders/mse_ours_1/mag_3_lights/AG8A4089-ec23c18c70.txt <==
mse: 0.25963253
si_mse: 0.027696855
angular: 0.10865135360550801
psnr: 10.690974559951512


==> imgs/quantitative_renders/mse_ours_1/mag_sigasia/AG8A4089-ec23c18c70.txt <==
mse: 0.26453134
si_mse: 0.02439885
angular: 0.0824504845710993
psnr: 10.720250900338401


==> imgs/quantitative_renders/mse_ours_1/mg_sh/AG8A4089-ec23c18c70.txt <==
mse: 0.22359702
si_mse: 0.026201943
angular: 0.06847940012162215
psnr: 9.179619497755487


==> imgs/quantitative_renders/mse_ours_1/ours/AG8A4089-ec23c18c70.txt <==
mse: 0.027166506
si_mse: 0.013846317
angular: 0.01920289349397194
psnr: 21.72372214054166


==> imgs/quantitative_renders/mse_ours_25/lighthouse/9C4A7895-3e4cf03b48.txt <==
mse: 0.22449638
si_mse: 0.06015177
angular: 0.25647016057661065
psnr: 8.035795239057801


==> imgs/quantitative_renders/mse_ours_25/mag_1_light/9C4A7895-3e4cf03b48.txt <==
mse: 0.2783942
si_mse: 0.048739962
angular: 0.06297836699208655
psnr: 9.467800286672404


==> imgs/quantitative_renders/mse_ours_25/mag_3_lights/9C4A7895-3e4cf03b48.txt <==
mse: 0.54983085
si_mse: 0.0458799
angular: 0.0798839548743719
psnr: 7.213153333545506


==> imgs/quantitative_renders/mse_ours_25/mag_sigasia/9C4A7895-3e4cf03b48.txt <==
mse: 0.22422677
si_mse: 0.08173673
angular: 0.1890461883309335
psnr: 15.331462891513894


==> imgs/quantitative_renders/mse_ours_25/mg_sh/9C4A7895-3e4cf03b48.txt <==
mse: 0.27529252
si_mse: 0.05981055
angular: 0.2018941742733016
psnr: 10.372556338637384


==> imgs/quantitative_renders/mse_ours_25/ours/9C4A7895-3e4cf03b48.txt <==
mse: 0.11499114
si_mse: 0.024965892
angular: 0.049877015391458376
psnr: 14.958421064705087


==> imgs/quantitative_renders/mse_ours_50/lighthouse/9C4A1235-b29efc4cca.txt <==
mse: 0.09941953
si_mse: 0.08078506
angular: 0.22862701134285285
psnr: 16.38617956026172


==> imgs/quantitative_renders/mse_ours_50/mag_1_light/9C4A1235-b29efc4cca.txt <==
mse: 0.22041781
si_mse: 0.046629146
angular: 0.10965490652311796
psnr: 12.479620098871331


==> imgs/quantitative_renders/mse_ours_50/mag_3_lights/9C4A1235-b29efc4cca.txt <==
mse: 0.08990525
si_mse: 0.0465568
angular: 0.08811531388859944
psnr: 18.967982373273234


==> imgs/quantitative_renders/mse_ours_50/mag_sigasia/9C4A1235-b29efc4cca.txt <==
mse: 0.11257604
si_mse: 0.11028846
angular: 0.21179898807284636
psnr: 16.73159538116328


==> imgs/quantitative_renders/mse_ours_50/mg_sh/9C4A1235-b29efc4cca.txt <==
mse: 0.18464364
si_mse: 0.069295146
angular: 0.19309241583492412
psnr: 14.225238245952283


==> imgs/quantitative_renders/mse_ours_50/ours/9C4A1235-b29efc4cca.txt <==
mse: 0.20945849
si_mse: 0.05150072
angular: 0.11544467806891588
psnr: 14.286323050157046


==> imgs/quantitative_renders/mse_ours_75/lighthouse/AG8A6551-16ae8050c9.txt <==
mse: 0.49014768
si_mse: 0.13594492
angular: 0.062188015593571476
psnr: 8.685918323909094


==> imgs/quantitative_renders/mse_ours_75/mag_1_light/AG8A6551-16ae8050c9.txt <==
mse: 0.38443446
si_mse: 0.17106052
angular: 0.19309011991122146
psnr: 10.796011508336306


==> imgs/quantitative_renders/mse_ours_75/mag_3_lights/AG8A6551-16ae8050c9.txt <==
mse: 0.40207335
si_mse: 0.13766268
angular: 0.09686213764786486
psnr: 10.406351769212044


==> imgs/quantitative_renders/mse_ours_75/mag_sigasia/AG8A6551-16ae8050c9.txt <==
mse: 0.5252989
si_mse: 0.30762827
angular: 0.08071443111269666
psnr: 8.084328219994584


==> imgs/quantitative_renders/mse_ours_75/mg_sh/AG8A6551-16ae8050c9.txt <==
mse: 0.43451524
si_mse: 0.17777729
angular: 0.09289753451884974
psnr: 9.73235745523407


==> imgs/quantitative_renders/mse_ours_75/ours/AG8A6551-16ae8050c9.txt <==
mse: 0.3825311
si_mse: 0.07841743
angular: 0.008957174724937386
psnr: 10.839122505368666

